Parton shower matching and merging

With Run-II of the LHC starting its final year of data-taking, high precision theoretical predictions through Monte-Carlo event generators whose uncertainties match that of the recorded data are of highest importance. This talk summarises the progress of the field and highlight a number of recent developments.

==> ttbar/jet_pt_standalone.dat <==
# BEGIN PLOT
DrawOnly=meps-band-3 mepsnlo-band-3 mcatnlo-3 meps-central-3 mepsnlo-central-3 meps-band-2 mepsnlo-band-2 mcatnlo-2 meps-central-2 mepsnlo-central-2 meps-band-1 mepsnlo-band-1 mcatnlo-1 meps-central-1 mepsnlo-central-1 
XTwosidedTicks=1
YTwosidedTicks=1
XCustomMajorTicks=40	40	50	50	100	100	200	200	500	500
XCustomMinorTicks=60	70	80	90	300	400
Title=Light jet transverse momenta
XLabel=$p_{\rm T}$ (light jet) [GeV]
YLabel=$\text{d}\sigma/\text{d}p_{\rm T}$ [pb/GeV]
LogY=1
LogX=1
XMin=40.0
XMax=5.584270e+02
YMin=1.001e-8
YMax=0.999e-2
Legend=1
LegendAlign=l
LegendXPos=0.07
LegendYPos=0.3
DrawSpecialFirst=1
PlotSize=10,9
# END PLOT

# BEGIN SPECIAL special
\rput[Bl]{0.}(0.05,0.07){\color{black!40}\textbf{\sc Sherpa+OpenLoops}}
\rput[Bl]{0.}(0.83,0.62){\small 1st jet}
\rput[Bl]{0.}(0.79,0.28){\small 2nd jet}
\rput[Bl]{0.}(0.6,0.08){\small 3rd jet}
# END SPECIAL

# BEGIN HISTOGRAM mepsnlo-band-1
ErrorBandColor={[rgb]{1.0,0.6,0.0}}
ErrorBands=1
ErrorType=env
LegendOrder=-1
LineColor={[rgb]{0.545,0.0,0.0}}
LineStyle=solid
Title=MEPS@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	3.026606e-03	5.277414e-04	5.229699e-04
4.509219e+01	5.083262e+01	2.490340e-03	3.881587e-04	4.614173e-04
5.083261e+01	5.730382e+01	2.172870e-03	4.195370e-04	3.941011e-04
5.730383e+01	6.459886e+01	1.729354e-03	3.086672e-04	1.992229e-04
6.459885e+01	7.282257e+01	1.420938e-03	2.230817e-04	2.361209e-04
7.282258e+01	8.209321e+01	1.110315e-03	1.918409e-04	1.898147e-04
8.209320e+01	9.254403e+01	9.153394e-04	1.961357e-04	1.330090e-04
9.254402e+01	1.043253e+02	6.838076e-04	1.370643e-04	9.684763e-05
1.043252e+02	1.176064e+02	5.431791e-04	9.698288e-05	6.950853e-05
1.176064e+02	1.325782e+02	4.271995e-04	8.208596e-05	5.114769e-05
1.325782e+02	1.494560e+02	3.156755e-04	6.321504e-05	3.987635e-05
1.494559e+02	1.684823e+02	2.214349e-04	3.344138e-05	3.692996e-05
1.684823e+02	1.899309e+02	1.728005e-04	3.139063e-05	1.886685e-05
1.899309e+02	2.141099e+02	1.212954e-04	2.302516e-05	1.923401e-05
2.141099e+02	2.413671e+02	8.772266e-05	1.905450e-05	2.775821e-05
2.413671e+02	2.720941e+02	5.789823e-05	1.325118e-05	1.339320e-05
2.720941e+02	3.067329e+02	3.396544e-05	6.467690e-06	8.230461e-06
3.067330e+02	3.457815e+02	2.373069e-05	4.654567e-06	4.131687e-06
3.457815e+02	3.898010e+02	1.497805e-05	2.916259e-06	3.882682e-06
3.898009e+02	4.394241e+02	8.443415e-06	1.577157e-06	1.731476e-06
4.394241e+02	4.953648e+02	3.853599e-06	5.836323e-07	1.526985e-06
4.953648e+02	5.584270e+02	2.835384e-06	7.981572e-07	9.402031e-07
5.584270e+02	6.295172e+02	1.287453e-06	5.137509e-07	3.095292e-07
6.295172e+02	7.096576e+02	7.915588e-07	8.020365e-08	4.288952e-07
7.096576e+02	8.000000e+02	3.261373e-07	2.219045e-07	8.248632e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mepsnlo-central-1
ErrorBars=1
LineColor={[rgb]{0.545,0.0,0.0}}
LineStyle=solid
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	3.026606e-03	7.881401e-05	7.881401e-05
4.509218e+01	5.083261e+01	2.490340e-03	6.043543e-05	6.043543e-05
5.083261e+01	5.730382e+01	2.172870e-03	4.504393e-05	4.504393e-05
5.730382e+01	6.459885e+01	1.729354e-03	3.832052e-05	3.832052e-05
6.459885e+01	7.282257e+01	1.420938e-03	3.309920e-05	3.309920e-05
7.282257e+01	8.209320e+01	1.110315e-03	2.422128e-05	2.422128e-05
8.209320e+01	9.254403e+01	9.153394e-04	2.836455e-05	2.836455e-05
9.254403e+01	1.043253e+02	6.838076e-04	1.793381e-05	1.793381e-05
1.043253e+02	1.176064e+02	5.431791e-04	1.578032e-05	1.578032e-05
1.176064e+02	1.325782e+02	4.271995e-04	1.139150e-05	1.139150e-05
1.325782e+02	1.494559e+02	3.156755e-04	9.593117e-06	9.593117e-06
1.494559e+02	1.684823e+02	2.214349e-04	1.198621e-05	1.198621e-05
1.684823e+02	1.899309e+02	1.728005e-04	5.987430e-06	5.987430e-06
1.899309e+02	2.141099e+02	1.212954e-04	5.175349e-06	5.175349e-06
2.141099e+02	2.413671e+02	8.772266e-05	6.818914e-06	6.818914e-06
2.413671e+02	2.720941e+02	5.789823e-05	4.384952e-06	4.384952e-06
2.720941e+02	3.067329e+02	3.396544e-05	4.952917e-06	4.952917e-06
3.067329e+02	3.457814e+02	2.373069e-05	1.942755e-06	1.942755e-06
3.457814e+02	3.898009e+02	1.497805e-05	1.065073e-06	1.065073e-06
3.898009e+02	4.394242e+02	8.443415e-06	6.128612e-07	6.128612e-07
4.394242e+02	4.953649e+02	3.853599e-06	4.963632e-07	4.963632e-07
4.953649e+02	5.584270e+02	2.835384e-06	5.228608e-07	5.228608e-07
5.584270e+02	6.295172e+02	1.287453e-06	1.255205e-07	1.255205e-07
6.295172e+02	7.096575e+02	7.915588e-07	1.425395e-07	1.425395e-07
7.096575e+02	8.000000e+02	3.261373e-07	7.802181e-08	7.802181e-08
# END HISTOGRAM

# BEGIN HISTOGRAM meps-band-1
ErrorBandColor={[rgb]{0.59,0.58,1.0}}
ErrorBands=1
ErrorBandStyle=crosshatch
ErrorType=env
LineColor={[rgb]{0.098,0.098,0.439}}
LineStyle=dashed
Scale=1.65
Title=1.65 $\times$ MEPS@LO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	1.893140e-03	6.340639e-04	1.116227e-03
4.509219e+01	5.083262e+01	1.552108e-03	5.315317e-04	9.317824e-04
5.083261e+01	5.730382e+01	1.278872e-03	4.401878e-04	7.941318e-04
5.730383e+01	6.459886e+01	1.043109e-03	3.656483e-04	6.641901e-04
6.459885e+01	7.282257e+01	8.280287e-04	2.887540e-04	5.305495e-04
7.282258e+01	8.209321e+01	6.708461e-04	2.376449e-04	4.327195e-04
8.209320e+01	9.254403e+01	5.161791e-04	1.808284e-04	3.428103e-04
9.254402e+01	1.043253e+02	4.169373e-04	1.496465e-04	2.772521e-04
1.043252e+02	1.176064e+02	3.319768e-04	1.179857e-04	2.225496e-04
1.176064e+02	1.325782e+02	2.532533e-04	9.052210e-05	1.687162e-04
1.325782e+02	1.494560e+02	1.880546e-04	6.709697e-05	1.262643e-04
1.494559e+02	1.684823e+02	1.379102e-04	4.801638e-05	8.989465e-05
1.684823e+02	1.899309e+02	9.780177e-05	3.399817e-05	6.328606e-05
1.899309e+02	2.141099e+02	7.084904e-05	2.462727e-05	4.596364e-05
2.141099e+02	2.413671e+02	4.904888e-05	1.704563e-05	3.335687e-05
2.413671e+02	2.720941e+02	3.389735e-05	1.250287e-05	2.212764e-05
2.720941e+02	3.067329e+02	2.013080e-05	7.351193e-06	1.324072e-05
3.067330e+02	3.457815e+02	1.294077e-05	4.710303e-06	8.759729e-06
3.457815e+02	3.898010e+02	9.151110e-06	3.513703e-06	5.950116e-06
3.898009e+02	4.394241e+02	4.785929e-06	1.898921e-06	3.225939e-06
4.394241e+02	4.953648e+02	2.478385e-06	9.228774e-07	1.743193e-06
4.953648e+02	5.584270e+02	1.328056e-06	5.041326e-07	9.437030e-07
5.584270e+02	6.295172e+02	5.957741e-07	2.543066e-07	4.110301e-07
6.295172e+02	7.096576e+02	2.775237e-07	1.035349e-07	1.960813e-07
7.096576e+02	8.000000e+02	1.909148e-07	1.160773e-07	1.749684e-07
# END HISTOGRAM

# BEGIN HISTOGRAM meps-central-1
ErrorBars=1
LineColor={[rgb]{0.098,0.098,0.439}}
LineStyle=dashed
Scale=1.65
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	1.893140e-03	2.373719e-05	2.373719e-05
4.509218e+01	5.083261e+01	1.552108e-03	1.804905e-05	1.804905e-05
5.083261e+01	5.730382e+01	1.278872e-03	1.605464e-05	1.605464e-05
5.730382e+01	6.459885e+01	1.043109e-03	1.353517e-05	1.353517e-05
6.459885e+01	7.282257e+01	8.280287e-04	1.103714e-05	1.103714e-05
7.282257e+01	8.209320e+01	6.708461e-04	9.882288e-06	9.882288e-06
8.209320e+01	9.254403e+01	5.161791e-04	7.065808e-06	7.065808e-06
9.254403e+01	1.043253e+02	4.169373e-04	6.618533e-06	6.618533e-06
1.043253e+02	1.176064e+02	3.319768e-04	5.389101e-06	5.389101e-06
1.176064e+02	1.325782e+02	2.532533e-04	5.966548e-06	5.966548e-06
1.325782e+02	1.494559e+02	1.880546e-04	4.181694e-06	4.181694e-06
1.494559e+02	1.684823e+02	1.379102e-04	3.185713e-06	3.185713e-06
1.684823e+02	1.899309e+02	9.780177e-05	2.369954e-06	2.369954e-06
1.899309e+02	2.141099e+02	7.084904e-05	2.103526e-06	2.103526e-06
2.141099e+02	2.413671e+02	4.904888e-05	1.743152e-06	1.743152e-06
2.413671e+02	2.720941e+02	3.389735e-05	1.737536e-06	1.737536e-06
2.720941e+02	3.067329e+02	2.013080e-05	8.192312e-07	8.192312e-07
3.067329e+02	3.457814e+02	1.294077e-05	8.077557e-07	8.077557e-07
3.457814e+02	3.898009e+02	9.151110e-06	7.025913e-07	7.025913e-07
3.898009e+02	4.394242e+02	4.785929e-06	3.231404e-07	3.231404e-07
4.394242e+02	4.953649e+02	2.478385e-06	2.429725e-07	2.429725e-07
4.953649e+02	5.584270e+02	1.328056e-06	1.410064e-07	1.410064e-07
5.584270e+02	6.295172e+02	5.957741e-07	7.526195e-08	7.526195e-08
6.295172e+02	7.096575e+02	2.775237e-07	4.147931e-08	4.147931e-08
7.096575e+02	8.000000e+02	1.909148e-07	7.196762e-08	7.196762e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mcatnlo-1
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
Title=S-MC@NLO
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	3.209975e-03	3.556247e-05	3.556247e-05
4.509218e+01	5.083261e+01	2.585012e-03	2.956795e-05	2.956795e-05
5.083261e+01	5.730382e+01	2.140736e-03	2.523305e-05	2.523305e-05
5.730382e+01	6.459885e+01	1.766189e-03	2.210482e-05	2.210482e-05
6.459885e+01	7.282257e+01	1.443595e-03	1.803262e-05	1.803262e-05
7.282257e+01	8.209320e+01	1.143754e-03	1.501234e-05	1.501234e-05
8.209320e+01	9.254403e+01	9.209340e-04	1.284961e-05	1.284961e-05
9.254403e+01	1.043253e+02	7.291683e-04	1.054433e-05	1.054433e-05
1.043253e+02	1.176064e+02	5.818038e-04	8.687591e-06	8.687591e-06
1.176064e+02	1.325782e+02	4.313780e-04	6.869850e-06	6.869850e-06
1.325782e+02	1.494559e+02	3.168371e-04	5.729000e-06	5.729000e-06
1.494559e+02	1.684823e+02	2.220001e-04	4.570363e-06	4.570363e-06
1.684823e+02	1.899309e+02	1.539767e-04	3.233427e-06	3.233427e-06
1.899309e+02	2.141099e+02	9.760569e-05	2.569112e-06	2.569112e-06
2.141099e+02	2.413671e+02	6.687884e-05	2.016845e-06	2.016845e-06
2.413671e+02	2.720941e+02	4.264543e-05	1.360951e-06	1.360951e-06
2.720941e+02	3.067329e+02	2.712619e-05	9.579444e-07	9.579444e-07
3.067329e+02	3.457814e+02	1.699235e-05	8.311991e-07	8.311991e-07
3.457814e+02	3.898009e+02	1.161789e-05	6.316486e-07	6.316486e-07
3.898009e+02	4.394242e+02	6.143560e-06	3.171924e-07	3.171924e-07
4.394242e+02	4.953649e+02	3.362418e-06	2.013051e-07	2.013051e-07
4.953649e+02	5.584270e+02	2.243885e-06	1.959728e-07	1.959728e-07
5.584270e+02	6.295172e+02	1.097024e-06	1.054804e-07	1.054804e-07
6.295172e+02	7.096575e+02	4.670515e-07	5.203964e-08	5.203964e-08
7.096575e+02	8.000000e+02	2.418367e-07	3.597183e-08	3.597183e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mepsnlo-band-2
ErrorBandColor={[rgb]{1.0,0.6,0.0}}
ErrorBands=1
ErrorType=env
LegendOrder=-1
LineColor={[rgb]{0.545,0.0,0.0}}
LineStyle=solid
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	1.142413e-03	2.509976e-04	1.789208e-04
4.509219e+01	5.083262e+01	8.237519e-04	1.548461e-04	1.239981e-04
5.083261e+01	5.730382e+01	5.846171e-04	1.202843e-04	1.663226e-05
5.730383e+01	6.459886e+01	4.102693e-04	7.335059e-05	6.397447e-05
6.459885e+01	7.282257e+01	3.289818e-04	7.401514e-05	4.901644e-05
7.282258e+01	8.209321e+01	2.298522e-04	5.438156e-05	3.033937e-05
8.209320e+01	9.254403e+01	1.575680e-04	3.972471e-05	2.248471e-05
9.254402e+01	1.043253e+02	9.713359e-05	2.096937e-05	9.189417e-06
1.043252e+02	1.176064e+02	5.927407e-05	9.404480e-06	4.579207e-06
1.176064e+02	1.325782e+02	3.766908e-05	5.745905e-06	5.932144e-06
1.325782e+02	1.494560e+02	2.103910e-05	3.342158e-06	6.676905e-06
1.494559e+02	1.684823e+02	1.442830e-05	2.272830e-06	2.389596e-06
1.684823e+02	1.899309e+02	9.713189e-06	2.354231e-06	9.881857e-07
1.899309e+02	2.141099e+02	4.637156e-06	8.367529e-07	1.275287e-06
2.141099e+02	2.413671e+02	2.455483e-06	2.542680e-07	4.829900e-07
2.413671e+02	2.720941e+02	1.754992e-06	5.573032e-07	2.094537e-07
2.720941e+02	3.067329e+02	6.636110e-07	1.071726e-07	2.229208e-07
# END HISTOGRAM

# BEGIN HISTOGRAM mepsnlo-central-2
ErrorBars=1
LineColor={[rgb]{0.545,0.0,0.0}}
LineStyle=solid
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	1.142413e-03	4.648407e-05	4.648407e-05
4.509218e+01	5.083261e+01	8.237519e-04	2.576312e-05	2.576312e-05
5.083261e+01	5.730382e+01	5.846171e-04	2.127820e-05	2.127820e-05
5.730382e+01	6.459885e+01	4.102693e-04	2.320407e-05	2.320407e-05
6.459885e+01	7.282257e+01	3.289818e-04	1.868072e-05	1.868072e-05
7.282257e+01	8.209320e+01	2.298522e-04	9.037744e-06	9.037744e-06
8.209320e+01	9.254403e+01	1.575680e-04	8.076637e-06	8.076637e-06
9.254403e+01	1.043253e+02	9.713359e-05	3.975349e-06	3.975349e-06
1.043253e+02	1.176064e+02	5.927407e-05	3.040103e-06	3.040103e-06
1.176064e+02	1.325782e+02	3.766908e-05	4.016764e-06	4.016764e-06
1.325782e+02	1.494559e+02	2.103910e-05	2.400875e-06	2.400875e-06
1.494559e+02	1.684823e+02	1.442830e-05	1.008723e-06	1.008723e-06
1.684823e+02	1.899309e+02	9.713189e-06	1.125905e-06	1.125905e-06
1.899309e+02	2.141099e+02	4.637156e-06	3.673435e-07	3.673435e-07
2.141099e+02	2.413671e+02	2.455483e-06	4.110739e-07	4.110739e-07
2.413671e+02	2.720941e+02	1.754992e-06	2.304248e-07	2.304248e-07
2.720941e+02	3.067329e+02	6.636110e-07	7.917988e-08	7.917988e-08
# END HISTOGRAM

# BEGIN HISTOGRAM meps-band-2
ErrorBandColor={[rgb]{0.59,0.58,1.0}}
ErrorBands=1
ErrorBandStyle=crosshatch
ErrorType=env
LineColor={[rgb]{0.098,0.098,0.439}}
LineStyle=dashed
Scale=1.65
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	6.806700e-04	2.672102e-04	5.212951e-04
4.509219e+01	5.083262e+01	4.948157e-04	1.982638e-04	3.809994e-04
5.083261e+01	5.730382e+01	3.586901e-04	1.439892e-04	2.786323e-04
5.730383e+01	6.459886e+01	2.529879e-04	1.009800e-04	2.013728e-04
6.459885e+01	7.282257e+01	1.760647e-04	7.251426e-05	1.426194e-04
7.282258e+01	8.209321e+01	1.164638e-04	4.661055e-05	9.477710e-05
8.209320e+01	9.254403e+01	7.739569e-05	3.192950e-05	6.444119e-05
9.254402e+01	1.043253e+02	5.485130e-05	2.238084e-05	4.557561e-05
1.043252e+02	1.176064e+02	3.565609e-05	1.492315e-05	2.947798e-05
1.176064e+02	1.325782e+02	2.234678e-05	8.739670e-06	1.844045e-05
1.325782e+02	1.494560e+02	1.220182e-05	4.902570e-06	9.865473e-06
1.494559e+02	1.684823e+02	7.786912e-06	3.161070e-06	6.564070e-06
1.684823e+02	1.899309e+02	5.443623e-06	2.473899e-06	4.212340e-06
1.899309e+02	2.141099e+02	2.565921e-06	1.018519e-06	2.319333e-06
2.141099e+02	2.413671e+02	1.331500e-06	5.626883e-07	1.100639e-06
2.413671e+02	2.720941e+02	6.884782e-07	2.758617e-07	7.009211e-07
2.720941e+02	3.067329e+02	3.771205e-07	1.519696e-07	3.247214e-07
# END HISTOGRAM

# BEGIN HISTOGRAM meps-central-2
ErrorBars=1
LineColor={[rgb]{0.098,0.098,0.439}}
LineStyle=dashed
Scale=1.65
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	6.806700e-04	1.478045e-05	1.478045e-05
4.509218e+01	5.083261e+01	4.948157e-04	1.189724e-05	1.189724e-05
5.083261e+01	5.730382e+01	3.586901e-04	9.451800e-06	9.451800e-06
5.730382e+01	6.459885e+01	2.529879e-04	6.749822e-06	6.749822e-06
6.459885e+01	7.282257e+01	1.760647e-04	5.883986e-06	5.883986e-06
7.282257e+01	8.209320e+01	1.164638e-04	4.161111e-06	4.161111e-06
8.209320e+01	9.254403e+01	7.739569e-05	3.050817e-06	3.050817e-06
9.254403e+01	1.043253e+02	5.485130e-05	3.136261e-06	3.136261e-06
1.043253e+02	1.176064e+02	3.565609e-05	2.044428e-06	2.044428e-06
1.176064e+02	1.325782e+02	2.234678e-05	1.422212e-06	1.422212e-06
1.325782e+02	1.494559e+02	1.220182e-05	6.927077e-07	6.927077e-07
1.494559e+02	1.684823e+02	7.786912e-06	5.118572e-07	5.118572e-07
1.684823e+02	1.899309e+02	5.443623e-06	7.790330e-07	7.790330e-07
1.899309e+02	2.141099e+02	2.565921e-06	2.340396e-07	2.340396e-07
2.141099e+02	2.413671e+02	1.331500e-06	1.411003e-07	1.411003e-07
2.413671e+02	2.720941e+02	6.884782e-07	6.491701e-08	6.491701e-08
2.720941e+02	3.067329e+02	3.771205e-07	4.879156e-08	4.879156e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mcatnlo-2
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	4.509218e+01	1.168888e-03	2.008547e-05	2.008547e-05
4.509218e+01	5.083261e+01	8.712880e-04	1.615376e-05	1.615376e-05
5.083261e+01	5.730382e+01	6.155805e-04	1.316422e-05	1.316422e-05
5.730382e+01	6.459885e+01	4.365246e-04	1.011704e-05	1.011704e-05
6.459885e+01	7.282257e+01	3.028389e-04	7.741857e-06	7.741857e-06
7.282257e+01	8.209320e+01	2.081120e-04	5.857297e-06	5.857297e-06
8.209320e+01	9.254403e+01	1.346914e-04	4.491033e-06	4.491033e-06
9.254403e+01	1.043253e+02	8.368223e-05	3.139768e-06	3.139768e-06
1.043253e+02	1.176064e+02	5.450390e-05	2.434097e-06	2.434097e-06
1.176064e+02	1.325782e+02	2.994501e-05	1.641305e-06	1.641305e-06
1.325782e+02	1.494559e+02	1.612244e-05	1.090896e-06	1.090896e-06
1.494559e+02	1.684823e+02	8.664703e-06	7.298171e-07	7.298171e-07
1.684823e+02	1.899309e+02	5.044427e-06	5.225465e-07	5.225465e-07
1.899309e+02	2.141099e+02	3.191744e-06	7.422605e-07	7.422605e-07
2.141099e+02	2.413671e+02	7.712296e-07	1.186315e-07	1.186315e-07
2.413671e+02	2.720941e+02	4.365717e-07	9.510786e-08	9.510786e-08
2.720941e+02	3.067329e+02	7.733920e-08	1.880457e-08	1.880457e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mepsnlo-band-3
ErrorBandColor={[rgb]{1.0,0.6,0.0}}
ErrorBands=1
ErrorType=env
LegendOrder=-1
LineColor={[rgb]{0.545,0.0,0.0}}
LineStyle=solid
# xlow	 xhigh	 val	 errminus	 errplus
4.000001e+01	5.083262e+01	2.477222e-04	4.615606e-05	3.527164e-05
5.083261e+01	6.459885e+01	1.012431e-04	1.648524e-05	1.184850e-05
6.459884e+01	8.209319e+01	4.121924e-05	8.035366e-06	7.848368e-06
8.209320e+01	1.043253e+02	1.301664e-05	1.774385e-06	3.789710e-06
1.043254e+02	1.325782e+02	5.722786e-06	1.773944e-06	8.868980e-07
1.325783e+02	1.684823e+02	1.070216e-06	3.456097e-07	1.507952e-07
1.684823e+02	2.141099e+02	3.069695e-07	7.653698e-08	6.736140e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mepsnlo-central-3
ErrorBars=1
LineColor={[rgb]{0.545,0.0,0.0}}
LineStyle=solid
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	5.083261e+01	2.477222e-04	1.397225e-05	1.397225e-05
5.083261e+01	6.459885e+01	1.012431e-04	5.625868e-06	5.625868e-06
6.459885e+01	8.209320e+01	4.121924e-05	2.951652e-06	2.951652e-06
8.209320e+01	1.043253e+02	1.301664e-05	1.012585e-06	1.012585e-06
1.043253e+02	1.325782e+02	5.722786e-06	1.532049e-06	1.532049e-06
1.325782e+02	1.684823e+02	1.070216e-06	2.965049e-07	2.965049e-07
1.684823e+02	2.141099e+02	3.069695e-07	7.968145e-08	7.968145e-08
# END HISTOGRAM

# BEGIN HISTOGRAM meps-band-3
ErrorBandColor={[rgb]{0.59,0.58,1.0}}
ErrorBands=1
ErrorBandStyle=crosshatch
ErrorType=env
LineColor={[rgb]{0.098,0.098,0.439}}
LineStyle=dashed
Scale=1.65
# xlow	 xhigh	 val	 errminus	 errplus
4.000001e+01	5.083262e+01	1.321110e-04	5.678437e-05	1.138516e-04
5.083261e+01	6.459885e+01	5.084674e-05	2.213723e-05	4.627322e-05
6.459884e+01	8.209319e+01	1.928515e-05	8.293101e-06	1.764173e-05
8.209320e+01	1.043253e+02	6.488078e-06	2.798146e-06	5.969130e-06
1.043254e+02	1.325782e+02	1.848119e-06	8.030831e-07	1.648611e-06
1.325783e+02	1.684823e+02	5.298768e-07	2.206254e-07	4.619623e-07
1.684823e+02	2.141099e+02	1.127388e-07	4.623510e-08	9.717818e-08
# END HISTOGRAM

# BEGIN HISTOGRAM meps-central-3
ErrorBars=1
LineColor={[rgb]{0.098,0.098,0.439}}
LineStyle=dashed
Scale=1.65
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	5.083261e+01	1.321110e-04	4.975112e-06	4.975112e-06
5.083261e+01	6.459885e+01	5.084674e-05	2.080207e-06	2.080207e-06
6.459885e+01	8.209320e+01	1.928515e-05	9.747098e-07	9.747098e-07
8.209320e+01	1.043253e+02	6.488078e-06	4.361201e-07	4.361201e-07
1.043253e+02	1.325782e+02	1.848119e-06	1.341743e-07	1.341743e-07
1.325782e+02	1.684823e+02	5.298768e-07	5.649442e-08	5.649442e-08
1.684823e+02	2.141099e+02	1.127388e-07	1.827349e-08	1.827349e-08
# END HISTOGRAM

# BEGIN HISTOGRAM mcatnlo-3
LineColor=black
LineStyle=dotted
LineWidth=1.5pt
# xlow	 xhigh	 val	 errminus	 errplus
4.000000e+01	5.083261e+01	2.163910e-04	5.596517e-06	5.596517e-06
5.083261e+01	6.459885e+01	8.144039e-05	2.982111e-06	2.982111e-06
6.459885e+01	8.209320e+01	2.987711e-05	1.831375e-06	1.831375e-06
8.209320e+01	1.043253e+02	8.285938e-06	6.595523e-07	6.595523e-07
1.043253e+02	1.325782e+02	2.531285e-06	4.026361e-07	4.026361e-07
1.325782e+02	1.684823e+02	3.970499e-07	1.010335e-07	1.010335e-07
1.684823e+02	2.141099e+02	5.165157e-08	2.262986e-08	2.262986e-08
# END HISTOGRAM


